VLA imaging of 12CO J=1-0 and free-free emission in lensed submillimetre galaxies

We present a study using the Karl G. Jansky Very Large Array of 12CO J=1-0 emission in three strongly lensed submillimetre-selected galaxies (SMMJ16359, SMMJ14009 and SMMJ02399) at z=2.5-2.9. These galaxies span L(IR) = 10^11 - 10^13 Lsun, offering an opportunity to compare the interstellar medium of LIRGs and ULIRGs at high redshift. We estimate molecular gas masses in the range (2-40) x 10^9 Msun using a method that assumes canonical underlying brightness temperature ratios for star-forming and non-star-forming gas phases and a maximal star-formation efficiency. A more simplistic method using X(CO) = 0.8 yields gas masses twice as high. The observed CO(3-2)/CO(1-0) brightness temperature ratio for SMMJ14009, r(3-2)/(1-0) = (0.95 \pm 0.12), is indicative of warm star-forming gas, possibly influenced by the central AGN. We search for 12CO(1-0) emission in the Lyman-break galaxy, A2218 #384, located at z=2.517 in the same field as SMMJ16359, and assign a 3-sigma gas mass limit of <6 x 10^8 Msun. We use rest-frame 115-GHz free-free flux densities in SMMJ14009 and SMMJ02399 - measurements tied directly to the photionisation rate of massive stars and made possible by the VLA's bandwidth - to estimate star-formation rates of 400-600 Msun/yr and to estimate the fraction of L(IR) due to the AGN.

==> metadata.txt <==
JVLA imaging of 12CO J=1-0 and free-free emission in lensed submillimetre galaxies

A.P. Thomson (Edinburgh), R.J. Ivison, Ian Smail, A.M. Swinbank, A. Weiss, J.-P. Kneib, P.P. Papadopoulos, A.J. Baker, C.E. Sharon and G.A. van Moorsel

We present a study using the Karl G. Jansky Very Large Array of 12CO J=1-0 emission in three strongly lensed submillimetre-selected galaxies (SMMJ16359, SMMJ14009 and SMMJ02399) at z=2.5-2.9. These galaxies span L(IR) = 10^11 - 10^13 Lsun, offering an opportunity to compare the interstellar medium of LIRGs and ULIRGs at high redshift. We estimate molecular gas masses in the range (2-40) x 10^9 Msun using a method that assumes canonical underlying brightness temperature ratios for star-forming and non-star-forming gas phases and a maximal star-formation efficiency. A more simplistic method using X(CO) = 0.8 yields gas masses twice as high. The observed CO(3-2)/CO(1-0) brightness temperature ratio for SMMJ14009, r(3-2)/(1-0) = (0.95 ± 0.12), is indicative of warm star-forming gas, possibly influenced by the central AGN. We search for 12CO(1-0) emission in the Lyman-break galaxy, A2218 #384, located at z=2.517 in the same field as SMMJ16359, and assign a 3-sigma gas mass limit of <6 x 10^8 Msun. We use rest-frame 115-GHz free-free flux densities in SMMJ14009 and SMMJ02399 - measurements tied directly to the photionisation rate of massive stars and made possible by JVLA's bandwidth - to estimate star-formation rates of 400-600 Msun/yr and to estimate the fraction of L(IR) due to the AGN.

Comments:	10 pages, 5 colour figures, 5 tables; accepted for publication in MNRAS

